Classical Sampling of Random Quantum Circuits with Bounded Fidelity

Random circuit sampling has become a popular means for demonstrating the superiority of quantum computers over classical supercomputers. While quantum chips are evolving rapidly, classical sampling algorithms are also getting better and better. The major challenge is to generate bitstrings exhibiting an XEB fidelity above that of the quantum chips. Here we present a classical sampling algorithm for producing the probability distribution of any given random quantum circuit, where the fidelity can be rigorously bounded. Specifically, our algorithm performs rejection sampling after the introduced very recently multi-tensor contraction algorithm. We show that the fidelity can be controlled by partially contracting the dominant paths in the tensor network and by adjusting the number of batches used in the rejection sampling. As a demonstration, we classically produced 1 million samples with the fidelity bounded by 0.2%, based on the 20-cycle circuit of the Sycamore 53-qubit quantum chip. Though this task was initially estimated to take 10,000 years on the Summit supercomputer, it took about 14.5 days using our algorithm on a relatively small cluster with 32 GPUs (Tesla V100 16GB). Furthermore, we estimate that for the Zuchongzhi 56-qubit 20-cycle circuit one can produce 1M samples with fidelity 0.066% using the Selene supercomputer with 4480 GPUs (Tesla A100 80GB) in about 4 days.

==> plot_data/batch_probs_m16.txt <==
         0          0          0
      0.02          0 5.09653e-80
      0.04          0 1.30697e-61
      0.06          0 4.50941e-51
      0.08          0 9.31886e-44
       0.1          0 3.30215e-38
      0.12          0 8.9396e-34
      0.14          0 4.10269e-30
      0.16          0 5.13647e-27
      0.18          0 2.38439e-24
       0.2          0 5.0606e-22
      0.22          0 5.70222e-20
      0.24          0 3.80914e-18
      0.26          0 1.64037e-16
      0.28          0 4.86049e-15
       0.3          0 1.04344e-13
      0.32          0 1.69192e-12
      0.34          0 2.1439e-11
      0.36          0 2.18371e-10
      0.38          0 1.83065e-09
       0.4          0 1.28861e-08
      0.42          0 7.74731e-08
      0.44          0 4.03708e-07
      0.46          0 1.8467e-06
      0.48          0 7.49813e-06
       0.5          0 2.72878e-05
      0.52 0.000524521 8.97784e-05
      0.54 0.000619888 0.000269074
      0.56 0.00138283 0.000739627
      0.58 0.00367165   0.001876
       0.6 0.00834465 0.00441471
      0.62   0.016737 0.00968619
      0.64   0.033474   0.019903
      0.66   0.061512  0.0384548
      0.68      0.105  0.0701208
       0.7   0.173521   0.121078
      0.72   0.273848   0.198582
      0.74   0.408602   0.310237
      0.76   0.589323   0.462865
      0.78   0.819492    0.66109
       0.8    1.08719   0.905885
      0.82    1.40581    1.19338
      0.84    1.72381    1.51428
      0.86    2.07071    1.85402
      0.88    2.36888    2.19394
       0.9    2.62351    2.51303
      0.92    2.85788    2.79033
      0.94    3.03593    3.00732
      0.96    3.10793    3.15004
      0.98    3.13206    3.21051
         1    3.07269    3.18739
      1.02    2.92783    3.08566
      1.04    2.76208    2.91569
      1.06    2.49538    2.69162
      1.08    2.24895    2.42965
       1.1    1.98674    2.14629
      1.12    1.69878     1.8569
      1.14    1.44963    1.57457
      1.16     1.1898    1.30952
      1.18   0.980949    1.06888
       1.2   0.778294   0.856808
      1.22   0.625563   0.674897
      1.24   0.494528   0.522682
      1.26   0.370407   0.398216
      1.28   0.285244   0.298611
       1.3   0.200415   0.220502
      1.32   0.153065   0.160414
      1.34    0.11034   0.115024
      1.36  0.0792503  0.0813282
      1.38  0.0564098  0.0567251
       1.4  0.0414848  0.0390447
      1.42  0.0261784  0.0265317
      1.44  0.0187874  0.0178049
      1.46  0.0139713  0.0118042
      1.48 0.00834465 0.00773386
       1.5 0.00538826 0.00500911
      1.52 0.00309944 0.00320819
      1.54  0.0026226 0.00203246
      1.56 0.00171661   0.001274
      1.58 0.00104904 0.000790351
       1.6 0.000333786 0.000485384
      1.62 0.000429153 0.000295172
      1.64 0.000190735 0.000177785
      1.66 9.53674e-05 0.000106083
      1.68          0 6.27225e-05
       1.7 0.000143051 3.67556e-05
      1.72          0 2.13519e-05
      1.74          0 1.22985e-05
      1.76          0 7.02504e-06
      1.78          0 3.98029e-06
       1.8          0 2.2373e-06
      1.82          0 1.24784e-06
      1.84          0 6.90695e-07
      1.86 4.76837e-05 3.79474e-07
      1.88          0 2.06973e-07
       1.9          0 1.12085e-07
      1.92          0 6.02772e-08
      1.94          0 3.21949e-08
      1.96          0 1.7081e-08
      1.98          0 9.00309e-09


==> plot_data/batch_probs_m18.txt <==
       0     0          0
      0.02     1e-20 5.09653e-80
      0.04     1e-20 1.30697e-61
      0.06     1e-20 4.50941e-51
      0.08     1e-20 9.31886e-44
       0.1     1e-20 3.30215e-38
      0.12     1e-20 8.9396e-34
      0.14     1e-20 4.10269e-30
      0.16     1e-20 5.13647e-27
      0.18     1e-20 2.38439e-24
       0.2     1e-20 5.0606e-22
      0.22     1e-20 5.70222e-20
      0.24     1e-20 3.80914e-18
      0.26     1e-20 1.64037e-16
      0.28     1e-20 4.86049e-15
       0.3     1e-20 1.04344e-13
      0.32     1e-20 1.69192e-12
      0.34     1e-20 2.1439e-11
      0.36     1e-20 2.18371e-10
      0.38     1e-20 1.83065e-09
       0.4     1e-20 1.28861e-08
      0.42     1e-20 7.74731e-08
      0.44     1e-20 4.03708e-07
      0.46     1e-20 1.8467e-06
      0.48     1e-20 7.49813e-06
       0.5 4.76837e-05 2.72878e-05
      0.52 0.000143051 8.97784e-05
      0.54 0.000810623 0.000269074
      0.56  0.0020504 0.000739627
      0.58 0.00433922   0.001876
       0.6 0.00991821 0.00441471
      0.62  0.0195026 0.00968619
      0.64  0.0404358   0.019903
      0.66  0.0704288  0.0384548
      0.68   0.120449  0.0701208
       0.7   0.194454   0.121078
      0.72   0.300407   0.198582
      0.74    0.43931   0.310237
      0.76   0.625801   0.462865
      0.78   0.849152    0.66109
       0.8    1.12166   0.905885
      0.82    1.41754    1.19338
      0.84    1.72472    1.51428
      0.86    2.03366    1.85402
      0.88    2.35524    2.19394
       0.9     2.6217    2.51303
      0.92    2.83175    2.79033
      0.94    2.96431    3.00732
      0.96    3.06745    3.15004
      0.98    3.09687    3.21051
         1    3.02391    3.18739
      1.02    2.85988    3.08566
      1.04     2.7071    2.91569
      1.06    2.47378    2.69162
      1.08    2.22726    2.42965
       1.1    1.94921    2.14629
      1.12    1.69296     1.8569
      1.14    1.44429    1.57457
      1.16    1.22309    1.30952
      1.18    1.00579    1.06888
       1.2   0.805044   0.856808
      1.22   0.649738   0.674897
      1.24   0.508356   0.522682
      1.26   0.394058   0.398216
      1.28   0.305557   0.298611
       1.3   0.229216   0.220502
      1.32   0.162077   0.160414
      1.34   0.122643   0.115024
      1.36  0.0905514  0.0813282
      1.38  0.0650406  0.0567251
       1.4  0.0490665  0.0390447
      1.42  0.0317574  0.0265317
      1.44  0.0230312  0.0178049
      1.46  0.0164032  0.0118042
      1.48 0.00963211 0.00773386
       1.5 0.00691414 0.00500911
      1.52 0.00424385 0.00320819
      1.54 0.00243187 0.00203246
      1.56 0.00157356   0.001274
      1.58  0.0014782 0.000790351
       1.6 0.000953674 0.000485384
      1.62 0.000333786 0.000295172
      1.64 0.000190735 0.000177785
      1.66 4.76837e-05 0.000106083
      1.68 9.53674e-05 6.27225e-05
       1.7     1e-20 3.67556e-05
      1.72     1e-20 2.13519e-05
      1.74 0.000143051 1.22985e-05
      1.76     1e-20 7.02504e-06
      1.78     1e-20 3.98029e-06
       1.8     1e-20 2.2373e-06
      1.82     1e-20 1.24784e-06
      1.84     1e-20 6.90695e-07
      1.86     1e-20 3.79474e-07
      1.88     1e-20 2.06973e-07
       1.9     1e-20 1.12085e-07
      1.92     1e-20 6.02772e-08
      1.94     1e-20 3.21949e-08
      1.96     1e-20 1.7081e-08
      1.98     1e-20 9.00309e-09


==> plot_data/batch_probs_m20.txt <==
         0          0          0
      0.02      1e-20 5.09653e-80
      0.04      1e-20 1.30697e-61
      0.06      1e-20 4.50941e-51
      0.08      1e-20 9.31886e-44
       0.1      1e-20 3.30215e-38
      0.12      1e-20 8.9396e-34
      0.14      1e-20 4.10269e-30
      0.16      1e-20 5.13647e-27
      0.18      1e-20 2.38439e-24
       0.2      1e-20 5.0606e-22
      0.22      1e-20 5.70222e-20
      0.24      1e-20 3.80914e-18
      0.26      1e-20 1.64037e-16
      0.28      1e-20 4.86049e-15
       0.3      1e-20 1.04344e-13
      0.32      1e-20 1.69192e-12
      0.34      1e-20 2.1439e-11
      0.36      1e-20 2.18371e-10
      0.38      1e-20 1.83065e-09
       0.4      1e-20 1.28861e-08
      0.42      1e-20 7.74731e-08
      0.44      1e-20 4.03708e-07
      0.46      1e-20 1.8467e-06
      0.48 4.76837e-05 7.49813e-06
       0.5 0.000143051 2.72878e-05
      0.52 9.53674e-05 8.97784e-05
      0.54 0.00119209 0.000269074
      0.56 0.00238419 0.000739627
      0.58  0.0067234   0.001876
       0.6  0.0126362 0.00441471
      0.62  0.0268459 0.00968619
      0.64  0.0471592   0.019903
      0.66  0.0871181  0.0384548
      0.68   0.138378  0.0701208
       0.7   0.224066   0.121078
      0.72   0.335789   0.198582
      0.74   0.486326   0.310237
      0.76   0.687981   0.462865
      0.78   0.904322    0.66109
       0.8    1.18113   0.905885
      0.82    1.47247    1.19338
      0.84    1.77417    1.51428
      0.86    2.06842    1.85402
      0.88    2.34733    2.19394
       0.9    2.59171    2.51303
      0.92    2.76346    2.79033
      0.94    2.89526    3.00732
      0.96    2.98343    3.15004
      0.98    2.99377    3.21051
         1    2.89865    3.18739
      1.02    2.77081    3.08566
      1.04    2.60367    2.91569
      1.06    2.42257    2.69162
      1.08    2.18759    2.42965
       1.1    1.90649    2.14629
      1.12    1.69501     1.8569
      1.14    1.44639    1.57457
      1.16    1.22695    1.30952
      1.18    1.00369    1.06888
       1.2    0.83766   0.856808
      1.22   0.680971   0.674897
      1.24   0.544643   0.522682
      1.26   0.430393   0.398216
      1.28   0.329304   0.298611
       1.3   0.255108   0.220502
      1.32   0.191736   0.160414
      1.34   0.144625   0.115024
      1.36   0.112343  0.0813282
      1.38  0.0812054  0.0567251
       1.4  0.0584602  0.0390447
      1.42  0.0406265  0.0265317
      1.44  0.0303745  0.0178049
      1.46  0.0216484  0.0118042
      1.48  0.0138283 0.00773386
       1.5   0.011301 0.00500911
      1.52 0.00705719 0.00320819
      1.54 0.00553131 0.00203246
      1.56 0.00271797   0.001274
      1.58 0.00228882 0.000790351
       1.6 0.00138283 0.000485384
      1.62 0.00104904 0.000295172
      1.64 0.000429153 0.000177785
      1.66 0.000572205 0.000106083
      1.68 0.000190735 6.27225e-05
       1.7 0.000190735 3.67556e-05
      1.72 9.53674e-05 2.13519e-05
      1.74 4.76837e-05 1.22985e-05
      1.76      1e-20 7.02504e-06
      1.78      1e-20 3.98029e-06
       1.8      1e-20 2.2373e-06
      1.82      1e-20 1.24784e-06
      1.84      1e-20 6.90695e-07
      1.86 4.76837e-05 3.79474e-07
      1.88      1e-20 2.06973e-07
       1.9      1e-20 1.12085e-07
      1.92      1e-20 6.02772e-08
      1.94      1e-20 3.21949e-08
      1.96      1e-20 1.7081e-08
      1.98      1e-20 9.00309e-09


==> plot_data/hist_ri_m14_10.txt <==
0.5025    48
0.5239    16
0.5454  0.01 
0.5668  0.01 
0.5882  0.01 
0.6096    41
0.6311   117
0.6525    34
0.6739  0.01 
0.6953  0.01 
0.7168  0.01 
0.7382  0.01 
0.7596    32
0.7811    66
0.8025    29
0.8239     1
0.8453    57
0.8668    50
0.8882    21
0.9096  0.01 
0.9310  0.01 
0.9525  0.01 
0.9739  0.01 
0.9953  0.01 
1.0167  0.01 
1.0382    64
1.0596    96
1.0810    72
1.1025    23
1.1239     1
1.1453  0.01 
1.1667  0.01 
1.1882  0.01 
1.2096  0.01 
1.2310  0.01 
1.2524  0.01 
1.2739     7
1.2953    38
1.3167    47
1.3382    25
1.3596     9
1.3810     2
1.4024  0.01 
1.4239    10
1.4453    22
1.4667    18
1.4881     9
1.5096     5
1.5310  0.01 
1.5524  0.01 
1.5738  0.01 
1.5953  0.01 
1.6167  0.01 
1.6381  0.01 
1.6596  0.01 
1.6810  0.01 
1.7024  0.01 
1.7238  0.01 
1.7453     2
1.7667    17
1.7881    15
1.8095    17
1.8310     5
1.8524     8


==> plot_data/hist_ri_m14_15.txt <==
0.4908   764
0.5132  1120
0.5356   164
0.5580  0.01 
0.5804     1
0.6028  1105
0.6252  3021
0.6477  1737
0.6701   280
0.6925  0.01 
0.7149  0.01 
0.7373   208
0.7597  1246
0.7821  1624
0.8045   818
0.8269   828
0.8493  1438
0.8717  1385
0.8942   535
0.9166   110
0.9390  0.01 
0.9614  0.01 
0.9838  0.01 
1.0062   159
1.0286  1369
1.0510  2422
1.0734  2415
1.0958  1342
1.1182   411
1.1407    74
1.1631  0.01 
1.1855  0.01 
1.2079  0.01 
1.2303     1
1.2527   146
1.2751   608
1.2975  1049
1.3199  1014
1.3423   814
1.3647   337
1.3871   182
1.4096   245
1.4320   438
1.4544   419
1.4768   495
1.4992   239
1.5216   117
1.5440    38
1.5664     2
1.5888  0.01 
1.6112  0.01
1.6336  0.01
1.6561  0.01
1.6785  0.01
1.7009    14
1.7233   135
1.7457   220
1.7681   364
1.7905   355
1.8129   394
1.8353   309
1.8577   137
1.8801    87
1.9026    33


==> plot_data/hist_ri_m16_10.txt <==
0.9793     1
0.9799  0.01 
0.9805  0.01 
0.9811     1
0.9816     1
0.9822     1
0.9828     4
0.9834     4
0.9840     2
0.9846     2
0.9851     3
0.9857     5
0.9863     3
0.9869     6
0.9875     6
0.9880    13
0.9886     7
0.9892    21
0.9898    13
0.9904    16
0.9910    16
0.9915    16
0.9921    23
0.9927    20
0.9933    33
0.9939    31
0.9944    36
0.9950    22
0.9956    28
0.9962    31
0.9968    42
0.9974    21
0.9979    25
0.9985    28
0.9991    35
0.9997    26
1.0003    28
1.0008    28
1.0014    19
1.0020    29
1.0026    21
1.0032    24
1.0037    20
1.0043    19
1.0049    31
1.0055    15
1.0061    27
1.0067    25
1.0072    27
1.0078    26
1.0084    17
1.0090    15
1.0096    19
1.0101    22
1.0107    15
1.0113     7
1.0119     8
1.0125     8
1.0131    11
1.0136     7
1.0142     8
1.0148     3
1.0154     2
1.0160     1


==> plot_data/hist_ri_m16_15.txt <==
0.9655     1
0.9666     2
0.9677     6
0.9687     9
0.9698    20
0.9709    54
0.9720    88
0.9730    85
0.9741   173
0.9752   211
0.9762   267
0.9773   297
0.9784   348
0.9795   361
0.9805   443
0.9816   473
0.9827   560
0.9837   679
0.9848   757
0.9859   870
0.9869   870
0.9880   848
0.9891   841
0.9902   879
0.9912   909
0.9923   867
0.9934   899
0.9944   998
0.9955   979
0.9966  1019
0.9977  1025
0.9987   991
0.9998   949
1.0009   867
1.0019   899
1.0030   941
1.0041   948
1.0052   946
1.0062   878
1.0073   801
1.0084   737
1.0094   676
1.0105   672
1.0116   596
1.0126   527
1.0137   499
1.0148   537
1.0159   554
1.0169   573
1.0180   491
1.0191   400
1.0201   356
1.0212   405
1.0223   348
1.0234   271
1.0244   243
1.0255   202
1.0266   171
1.0276   141
1.0287   124
1.0298    94
1.0308    59
1.0319    22
1.0330    12


==> plot_data/hist_ri_m18_10.txt <==
0.9602     3
0.9614  0.01 
0.9625     2
0.9636     3
0.9648     6
0.9659    12
0.9671     7
0.9682    14
0.9694    13
0.9705    10
0.9717    21
0.9728    12
0.9739    14
0.9751    15
0.9762    10
0.9774    15
0.9785    16
0.9797     9
0.9808    16
0.9819    12
0.9831    15
0.9842    11
0.9854    15
0.9865    15
0.9877    12
0.9888    17
0.9899    17
0.9911     8
0.9922    15
0.9934    19
0.9945    21
0.9957    18
0.9968    16
0.9979    16
0.9991    25
1.0002    24
1.0014    28
1.0025    22
1.0037    30
1.0048    28
1.0060    33
1.0071    24
1.0082    31
1.0094    27
1.0105    39
1.0117    28
1.0128    24
1.0140    26
1.0151    27
1.0162    26
1.0174    20
1.0185    18
1.0197    17
1.0208    22
1.0220     9
1.0231    17
1.0242    12
1.0254    13
1.0265    10
1.0277     7
1.0288     4
1.0300     4
1.0311     2
1.0322     2


==> plot_data/hist_ri_m18_15.txt <==
0.9371     5
0.9390     6
0.9410    20
0.9429    40
0.9449    57
0.9468    76
0.9488   103
0.9507   139
0.9527   147
0.9546   178
0.9566   233
0.9585   233
0.9605   262
0.9624   292
0.9644   399
0.9663   395
0.9683   464
0.9702   548
0.9722   578
0.9741   668
0.9760   669
0.9780   712
0.9799   758
0.9819   754
0.9838   842
0.9858   900
0.9877   891
0.9897   989
0.9916   975
0.9936  1044
0.9955  1076
0.9975  1124
0.9994  1137
1.0014  1115
1.0033  1091
1.0053  1107
1.0072  1150
1.0092  1097
1.0111  1023
1.0131  1013
1.0150   970
1.0170   915
1.0189   832
1.0209   797
1.0228   729
1.0248   658
1.0267   571
1.0287   536
1.0306   459
1.0326   383
1.0345   369
1.0365   270
1.0384   262
1.0404   191
1.0423   153
1.0443   125
1.0462    90
1.0482    62
1.0501    43
1.0521    22
1.0540    13
1.0560     4
1.0579  0.01 
1.0599     4


==> plot_data/hist_ri_m20_10.txt <==
0.9572    12
0.9586    10
0.9599    21
0.9612     9
0.9626    12
0.9639  0.01 
0.9652    14
0.9666     7
0.9679    21
0.9692    10
0.9706     9
0.9719     3
0.9732  0.01 
0.9746  0.01 
0.9759  0.01 
0.9772     8
0.9786    19
0.9799    35
0.9812    24
0.9826    23
0.9839    18
0.9852    11
0.9866    35
0.9879    44
0.9892    53
0.9906    31
0.9919    14
0.9932     5
0.9946     1
0.9959    39
0.9972    22
0.9986    31
0.9999     3
1.0012  0.01 
1.0026    11
1.0039    20
1.0052    42
1.0066    26
1.0079    29
1.0092    16
1.0106    23
1.0119    17
1.0132    21
1.0146    29
1.0159    21
1.0172    29
1.0186    18
1.0199    18
1.0212  0.01 
1.0226  0.01 
1.0239  0.01 
1.0252     8
1.0266    10
1.0279    18
1.0292    23
1.0306    25
1.0319    12
1.0332  0.01 
1.0346  0.01 
1.0359     1
1.0372    19
1.0386    22
1.0399    15
1.0412     7


==> plot_data/hist_ri_m20_15.txt <==
0.9476    24
0.9492    15
0.9508    56
0.9524    89
0.9541   166
0.9557   213
0.9573   215
0.9589   273
0.9605   301
0.9621   334
0.9637   415
0.9653   440
0.9669   424
0.9685   410
0.9701   372
0.9718   314
0.9734   346
0.9750   351
0.9766   468
0.9782   486
0.9798   495
0.9814   702
0.9830   973
0.9846  1020
0.9862  1054
0.9878  1133
0.9895  1074
0.9911  1021
0.9927  1043
0.9943   826
0.9959   688
0.9975   728
0.9991   691
1.0007   682
1.0023   714
1.0039   709
1.0056   719
1.0072   809
1.0088   850
1.0104   885
1.0120   936
1.0136   936
1.0152   840
1.0168   714
1.0184   636
1.0200   543
1.0216   378
1.0233   465
1.0249   415
1.0265   446
1.0281   391
1.0297   357
1.0313   398
1.0329   415
1.0345   441
1.0361   410
1.0377   376
1.0393   417
1.0410   305
1.0426   221
1.0442   126
1.0458    47
1.0474    19
1.0490     8


==> plot_data/m12-xeb.txt <==
ratio             1           2           5          10          20          36          50
0.00000   -0.001607   -0.001607   -0.001607   -0.001607   -0.001607   -0.001607   -0.001607
0.00195    0.011085    0.009313    0.004754    0.002345   -0.000088   -0.001329   -0.001647
0.00391    0.025849    0.018449    0.012062    0.006182    0.002242    0.000039   -0.000783
0.00586    0.038160    0.029847    0.018111    0.009682    0.003747    0.000834   -0.000310
0.00781    0.039761    0.031984    0.021970    0.014276    0.008652    0.004309    0.002407
0.00977    0.055661    0.042682    0.030893    0.021992    0.012854    0.006853    0.004097
0.01172    0.061291    0.049760    0.035082    0.025147    0.015266    0.008144    0.005044
0.01367    0.068007    0.057585    0.042756    0.031460    0.019882    0.011541    0.006809
0.01562    0.071495    0.060100    0.047809    0.035989    0.024343    0.015150    0.009717
0.01758    0.086370    0.071504    0.053562    0.041004    0.028291    0.017186    0.010945
0.01953    0.095281    0.077950    0.058743    0.044337    0.030676    0.018642    0.012040


==> plot_data/m14-xeb.txt <==

ratio             1           2           5          10          20          36          50
0.00000   -0.009447   -0.009447   -0.009447   -0.009447   -0.009447   -0.009447   -0.009447
0.00195   -0.001723   -0.001810   -0.003350   -0.005196   -0.006499   -0.007533   -0.008111
0.00391    0.006033    0.003901    0.001025   -0.000930   -0.003589   -0.005813   -0.006900
0.00586    0.017069    0.014114    0.008155    0.003794    0.000123   -0.003461   -0.005265
0.00781    0.026232    0.021838    0.014784    0.008920    0.004039   -0.001250   -0.003754
0.00977    0.033212    0.027595    0.020803    0.013221    0.006587    0.000587   -0.002676
0.01172    0.040925    0.034118    0.025228    0.017453    0.009011    0.002333   -0.001435
0.01367    0.052016    0.043271    0.031043    0.022308    0.012685    0.004667   -0.000014
0.01562    0.060498    0.051483    0.036646    0.025760    0.015511    0.006393    0.001171
0.01758    0.071825    0.058337    0.042293    0.030337    0.018828    0.008518    0.002605
0.01953    0.082889    0.066611    0.047771    0.035021    0.022327    0.010793    0.004162


==> plot_data/m16-xeb.txt <==
ratio             1           2           5          10          20          36          50
0.00000    0.000533    0.000533    0.000533    0.000533    0.000533    0.000533    0.000533
0.00100    0.001107    0.002000    0.002464    0.002237    0.001658    0.001470    0.001196
0.00200    0.009488    0.007538    0.005453    0.004476    0.003302    0.002349    0.001846
0.00300    0.013900    0.011047    0.008768    0.006676    0.005068    0.003704    0.002789
0.00400    0.018170    0.014706    0.011622    0.008859    0.007097    0.004600    0.003191
0.00500    0.022517    0.019402    0.014977    0.011460    0.008067    0.005576    0.003954
0.00600    0.027601    0.022729    0.017770    0.013861    0.009531    0.006200    0.004566
0.00700    0.033583    0.027225    0.020791    0.016632    0.011638    0.007423    0.005249
0.00800    0.035256    0.032321    0.023691    0.018011    0.013141    0.008458    0.005822
0.00900    0.042089    0.035242    0.027709    0.020846    0.015065    0.009425    0.006610
0.01000    0.046926    0.040295    0.030794    0.022799    0.016689    0.010818    0.007464


==> plot_data/m18-xeb.txt <==
ratio             1           2           5          10          20          36          50
0.00000   -0.000960   -0.000960   -0.000960   -0.000960   -0.000960   -0.000960   -0.000960
0.00100    0.002865    0.004536    0.002156    0.001510    0.001101    0.000002   -0.000410
0.00200    0.010471    0.009017    0.005692    0.003666    0.002436    0.001098    0.000521
0.00300    0.013422    0.010134    0.008129    0.006192    0.003512    0.001953    0.000984
0.00400    0.017770    0.014671    0.010873    0.008311    0.005362    0.003075    0.001647
0.00500    0.023355    0.018955    0.013795    0.010712    0.006989    0.004222    0.002730
0.00600    0.028239    0.023224    0.016892    0.012528    0.008849    0.005411    0.003391
0.00700    0.032494    0.026614    0.020387    0.015861    0.010529    0.006423    0.003952
0.00800    0.036838    0.031592    0.024072    0.017658    0.012306    0.007417    0.004824
0.00900    0.038631    0.034218    0.025890    0.020043    0.013779    0.008581    0.005440
0.01000    0.044798    0.038378    0.029547    0.022892    0.015912    0.009591    0.005937

==> plot_data/m20-xeb.txt <==
ratio            1          2          5         10         20         36         50
0.00000   -0.000099   -0.000099   -0.000099   -0.000099   -0.000099   -0.000099   -0.000099
0.00100    0.005650    0.004786    0.002767    0.002548    0.001572    0.001138    0.000878
0.00200    0.007469    0.007283    0.007211    0.004732    0.003648    0.002211    0.001455
0.00300    0.014439    0.013505    0.010398    0.007071    0.005084    0.003075    0.002152
0.00400    0.021518    0.018001    0.013719    0.010164    0.006395    0.004228    0.002766
0.00500    0.027428    0.024504    0.016964    0.011875    0.008196    0.005274    0.003407
0.00600    0.029936    0.025448    0.019306    0.014122    0.009974    0.006300    0.004019
0.00700    0.033546    0.027983    0.020980    0.016978    0.011677    0.007357    0.004863
0.00800    0.038209    0.031923    0.024064    0.018853    0.013105    0.008319    0.005685
0.00900    0.041580    0.035519    0.026863    0.020870    0.014960    0.009308    0.006157
0.01000    0.043878    0.038384    0.029432    0.022399    0.016190    0.010343    0.006925


==> plot_data/probs_m16.txt <==
         0   0.885485          1
      0.25   0.689167   0.778801
       0.5   0.537012   0.606531
      0.75   0.418041   0.472367
         1   0.325122   0.367879
      1.25   0.253357   0.286505
       1.5   0.197052    0.22313
      1.75   0.153493   0.173774
         2   0.119577   0.135335
      2.25  0.0931634   0.105399
       2.5  0.0725213   0.082085
      2.75  0.0564854  0.0639279
         3  0.0440603  0.0497871
      3.25  0.0343812  0.0387742
       3.5  0.0267333  0.0301974
      3.75  0.0208093  0.0235177
         4  0.0162644  0.0183156
      4.25  0.0126725  0.0142642
       4.5 0.00985718   0.011109
      4.75 0.00765449  0.0086517
         5 0.00596935 0.00673795
      5.25    0.00465 0.00524752
       5.5   0.003631 0.00408677
      5.75 0.00282979 0.00318278
         6 0.00220394 0.00247875
      6.25 0.00172454 0.00193045
       6.5 0.00133604 0.00150344
      6.75 0.00106001 0.00117088
         7 0.000817299 0.000911882
      7.25 0.000628293 0.000710174
       7.5 0.00049144 0.000553084
      7.75 0.000384092 0.000430743
         8 0.000299275 0.000335463
      8.25 0.000233412 0.000261259
       8.5 0.000181437 0.000203468
      8.75 0.000146985 0.000158461
         9 0.000111639 0.00012341
      9.25 8.46386e-05 9.61117e-05
       9.5 6.58631e-05 7.48518e-05
      9.75 5.32269e-05 5.82947e-05
        10 3.98755e-05 4.53999e-05
     10.25 3.17693e-05 3.53575e-05
      10.5 2.5928e-05 2.75364e-05
     10.75 1.90139e-05 2.14454e-05
        11 1.57952e-05 1.67017e-05
     11.25 1.2219e-05 1.30073e-05
      11.5 8.9407e-06 1.01301e-05
     11.75 8.76188e-06 7.88932e-06
        12 5.54323e-06 6.14421e-06
     12.25 4.64916e-06 4.78512e-06
      12.5 3.75509e-06 3.72665e-06
     12.75 3.21865e-06 2.90232e-06
        13 2.02656e-06 2.26033e-06
     13.25 2.26498e-06 1.76035e-06
      13.5 1.37091e-06 1.37096e-06
     13.75 1.01328e-06 1.0677e-06
        14 7.15256e-07 8.31529e-07
     14.25 5.36442e-07 6.47595e-07
      14.5 4.17233e-07 5.04348e-07
     14.75 4.17233e-07 3.92786e-07
        15 2.38419e-07 3.05902e-07
     15.25 2.38419e-07 2.38237e-07
      15.5 2.38419e-07 1.85539e-07
     15.75 1.19209e-07 1.44498e-07
        16 1.19209e-07 1.12535e-07
     16.25          0 8.76425e-08
      16.5          0 6.8256e-08
     16.75 5.96046e-08 5.31579e-08
        17          0 4.13994e-08
     17.25          0 3.22419e-08
      17.5 5.96046e-08  2.511e-08
     17.75 5.96046e-08 1.95557e-08
        18          0  1.523e-08
     18.25          0 1.18611e-08
      18.5          0 9.23745e-09
     18.75          0 7.19413e-09
        19          0 5.6028e-09
     19.25          0 4.36346e-09
      19.5          0 3.39827e-09
     19.75          0 2.64657e-09
        20 5.96046e-08 2.06115e-09
     20.25          0 1.60523e-09
      20.5          0 1.25015e-09
     20.75          0 9.7362e-10
        21          0 7.58256e-10
     21.25          0 5.9053e-10
      21.5          0 4.59906e-10
     21.75          0 3.58175e-10
        22          0 2.78947e-10
     22.25          0 2.17244e-10
      22.5          0 1.6919e-10
     22.75          0 1.31765e-10
        23          0 1.02619e-10
     23.25          0 7.99196e-11
      23.5          0 6.22414e-11
     23.75          0 4.84737e-11
        24          0 3.77513e-11
     24.25          0 2.94008e-11
      24.5          0 2.28973e-11
     24.75          0 1.78325e-11


==> plot_data/probs_m18.txt <==
         0   0.886665          1
      0.25   0.689728   0.778801
       0.5   0.536422   0.606531
      0.75   0.417505   0.472367
         1    0.32491   0.367879
      1.25   0.252994   0.286505
       1.5   0.196927    0.22313
      1.75    0.15334   0.173774
         2   0.119431   0.135335
      2.25  0.0930081   0.105399
       2.5  0.0725012   0.082085
      2.75  0.0564946  0.0639279
         3  0.0439875  0.0497871
      3.25  0.0343156  0.0387742
       3.5   0.026817  0.0301974
      3.75  0.0208346  0.0235177
         4  0.0162278  0.0183156
      4.25  0.0127056  0.0142642
       4.5 0.00989121   0.011109
      4.75 0.00769067  0.0086517
         5 0.00605106 0.00673795
      5.25 0.00469518 0.00524752
       5.5 0.00369287 0.00408677
      5.75 0.00288534 0.00318278
         6 0.00223923 0.00247875
      6.25 0.00175989 0.00193045
       6.5 0.00135726 0.00150344
      6.75 0.00107002 0.00117088
         7 0.000841916 0.000911882
      7.25 0.000654221 0.000710174
       7.5 0.000510216 0.000553084
      7.75  0.0004071 0.000430743
         8 0.000313818 0.000335463
      8.25  0.0002473 0.000261259
       8.5 0.000186026 0.000203468
      8.75 0.000153184 0.000158461
         9 0.000119448 0.00012341
      9.25 9.40561e-05 9.61117e-05
       9.5 7.32541e-05 7.48518e-05
      9.75 5.22137e-05 5.82947e-05
        10 4.22597e-05 4.53999e-05
     10.25 3.48091e-05 3.53575e-05
      10.5 2.63453e-05 2.75364e-05
     10.75 1.87159e-05 2.14454e-05
        11 1.64509e-05 1.67017e-05
     11.25 1.37091e-05 1.30073e-05
      11.5 9.41753e-06 1.01301e-05
     11.75 8.16584e-06 7.88932e-06
        12 6.91414e-06 6.14421e-06
     12.25 4.94719e-06 4.78512e-06
      12.5 3.63588e-06 3.72665e-06
     12.75 3.39746e-06 2.90232e-06
        13 2.80142e-06 2.26033e-06
     13.25 1.96695e-06 1.76035e-06
      13.5 1.43051e-06 1.37096e-06
     13.75 1.13249e-06 1.0677e-06
        14 8.9407e-07 8.31529e-07
     14.25 7.15256e-07 6.47595e-07
      14.5 5.36442e-07 5.04348e-07
     14.75 2.38419e-07 3.92786e-07
        15 2.98023e-07 3.05902e-07
     15.25 2.38419e-07 2.38237e-07
      15.5 1.19209e-07 1.85539e-07
     15.75 2.98023e-07 1.44498e-07
        16 2.38419e-07 1.12535e-07
     16.25 1.19209e-07 8.76425e-08
      16.5 5.96046e-08 6.8256e-08
     16.75      1e-20 5.31579e-08
        17 1.78814e-07 4.13994e-08
     17.25      1e-20 3.22419e-08
      17.5 1.19209e-07  2.511e-08
     17.75 5.96046e-08 1.95557e-08
        18 5.96046e-08  1.523e-08
     18.25      1e-20 1.18611e-08
      18.5      1e-20 9.23745e-09
     18.75 5.96046e-08 7.19413e-09
        19      1e-20 5.6028e-09
     19.25      1e-20 4.36346e-09
      19.5      1e-20 3.39827e-09
     19.75      1e-20 2.64657e-09
        20      1e-20 2.06115e-09
     20.25      1e-20 1.60523e-09
      20.5      1e-20 1.25015e-09
     20.75      1e-20 9.7362e-10
        21      1e-20 7.58256e-10
     21.25      1e-20 5.9053e-10
      21.5      1e-20 4.59906e-10
     21.75      1e-20 3.58175e-10
        22      1e-20 2.78947e-10
     22.25      1e-20 2.17244e-10
      22.5      1e-20 1.6919e-10
     22.75      1e-20 1.31765e-10
        23      1e-20 1.02619e-10
     23.25      1e-20 7.99196e-11
      23.5      1e-20 6.22414e-11
     23.75      1e-20 4.84737e-11
        24      1e-20 3.77513e-11
     24.25      1e-20 2.94008e-11
      24.5      1e-20 2.28973e-11
     24.75      1e-20 1.78325e-11


==> plot_data/probs_m20.txt <==
         0   0.886358          1
      0.25   0.689797   0.778801
       0.5   0.536668   0.606531
      0.75   0.417351   0.472367
         1   0.324986   0.367879
      1.25   0.253044   0.286505
       1.5   0.197006    0.22313
      1.75   0.153335   0.173774
         2   0.119488   0.135335
      2.25  0.0930752   0.105399
       2.5  0.0724193   0.082085
      2.75  0.0565448  0.0639279
         3   0.044049  0.0497871
      3.25  0.0343019  0.0387742
       3.5  0.0268303  0.0301974
      3.75  0.0208755  0.0235177
         4  0.0162326  0.0183156
      4.25  0.0126781  0.0142642
       4.5 0.00988203   0.011109
      4.75  0.0076831  0.0086517
         5 0.00600588 0.00673795
      5.25 0.00471354 0.00524752
       5.5 0.00367576 0.00408677
      5.75  0.0028398 0.00318278
         6 0.00224203 0.00247875
      6.25 0.00174242 0.00193045
       6.5 0.00134861 0.00150344
      6.75  0.0010556 0.00117088
         7 0.000834823 0.000911882
      7.25 0.000648439 0.000710174
       7.5 0.000488341 0.000553084
      7.75 0.000393331 0.000430743
         8 0.000312269 0.000335463
      8.25 0.000232279 0.000261259
       8.5 0.000188172 0.000203468
      8.75 0.000146925 0.000158461
         9 0.000110924 0.00012341
      9.25 9.08375e-05 9.61117e-05
       9.5 6.96778e-05 7.48518e-05
      9.75 5.41806e-05 5.82947e-05
        10 4.44651e-05 4.53999e-05
     10.25 3.31998e-05 3.53575e-05
      10.5 2.74777e-05 2.75364e-05
     10.75 2.0504e-05 2.14454e-05
        11 1.82986e-05 1.67017e-05
     11.25 1.21593e-05 1.30073e-05
      11.5 9.83477e-06 1.01301e-05
     11.75 7.92742e-06 7.88932e-06
        12 5.60284e-06 6.14421e-06
     12.25 5.00679e-06 4.78512e-06
      12.5 3.63588e-06 3.72665e-06
     12.75 2.08616e-06 2.90232e-06
        13 2.5034e-06 2.26033e-06
     13.25 1.37091e-06 1.76035e-06
      13.5 1.54972e-06 1.37096e-06
     13.75 9.53674e-07 1.0677e-06
        14 9.53674e-07 8.31529e-07
     14.25 7.7486e-07 6.47595e-07
      14.5 5.36442e-07 5.04348e-07
     14.75 4.76837e-07 3.92786e-07
        15 3.57628e-07 3.05902e-07
     15.25 3.57628e-07 2.38237e-07
      15.5 4.17233e-07 1.85539e-07
     15.75 2.38419e-07 1.44498e-07
        16 1.19209e-07 1.12535e-07
     16.25 5.96046e-08 8.76425e-08
      16.5 1.19209e-07 6.8256e-08
     16.75 5.96046e-08 5.31579e-08
        17      1e-20 4.13994e-08
     17.25      1e-20 3.22419e-08
      17.5      1e-20  2.511e-08
     17.75 1.19209e-07 1.95557e-08
        18 5.96046e-08  1.523e-08
     18.25      1e-20 1.18611e-08
      18.5      1e-20 9.23745e-09
     18.75      1e-20 7.19413e-09
        19      1e-20 5.6028e-09
     19.25      1e-20 4.36346e-09
      19.5      1e-20 3.39827e-09
     19.75      1e-20 2.64657e-09
        20 5.96046e-08 2.06115e-09
     20.25      1e-20 1.60523e-09
      20.5      1e-20 1.25015e-09
     20.75      1e-20 9.7362e-10
        21      1e-20 7.58256e-10
     21.25      1e-20 5.9053e-10
      21.5      1e-20 4.59906e-10
     21.75      1e-20 3.58175e-10
        22      1e-20 2.78947e-10
     22.25      1e-20 2.17244e-10
      22.5      1e-20 1.6919e-10
     22.75      1e-20 1.31765e-10
        23      1e-20 1.02619e-10
     23.25      1e-20 7.99196e-11
      23.5      1e-20 6.22414e-11
     23.75      1e-20 4.84737e-11
        24      1e-20 3.77513e-11
     24.25      1e-20 2.94008e-11
      24.5      1e-20 2.28973e-11
     24.75      1e-20 1.78325e-11


==> plot_data/qaoa_hist_n100.txt <==
        87         -1          2 
        89         -1          5 
        91         -1         18 
        93         -1         20 
        95          1         51 
        97          2         74 
        99         10         87 
       101          8        137 
       103         31        160 
       105         34        152 
       107         87        105 
       109        119         87 
       111        161         54 
       113        178         33 
       115        159         11 
       117        100          4 
       119         72         -1 
       121         22         -1 
       123         13         -1 
       125          2         -1 
       127          1         -1 
       129         -1         -1


==> plot_data/qaoa_hist_n200.txt <==
       178          1 
       180          1 
       182         -1 
       184         -1 
       186          3 
       188          4 
       190         10 
       192         17 
       194         23 
       196         35 
       198         53 
       200         72 
       202         78 
       204        115 
       206        103 
       208        109 
       210         89 
       212         92 
       214         73 
       216         57 
       218         20 
       220         21 
       222         10 
       224          8 
       226          3 
       228          2 
       230          1 
       232         -1  


==> plot_data/qaoa_hist_n50.txt <==
      39.5      -1     -1         -1          1 
      40.5      -1     -1         -1         -1 
      41.5      -1     -1         -1          2 
      42.5      -1     -1         -1          6 
      43.5      -1     -1         -1         16 
      44.5      -1     -1          2         16 
      45.5       1     -1          1         26 
      46.5      -1     -1         -1         42 
      47.5      -1      1          6         61 
      48.5      -1      3          7         73 
      49.5      -1      4         18         99 
      50.5       2      5         34        106 
      51.5       2     11         35        109 
      52.5       7     16         62        108 
      53.5       7     23         74         84 
      54.5      21     45        114         87 
      55.5      31     57        106         59 
      56.5      45     82        144         40 
      57.5      65     96        102         32 
      58.5      95    125         87         14 
      59.5     122    142         70          7 
      60.5     144    134         62          7 
      61.5     151    109         38          4 
      62.5     144     76         23          1 
      63.5      85     38         12         -1 
      64.5      46     26          2         -1 
      65.5      24      6          1         -1 
      66.5       6      1         -1         -1 
      67.5       2     -1         -1         -1 
      68.5      -1     -1         -1         -1


==> plot_data/qaoa_hist_p_n100.txt <==
    0.0001          2         -1 
     0.001         -1         -1 
      0.01         -1         -1 
       0.1         -1          2 
         1          1          2 
        10          1         16 
       100          1         46 
      1000         18         96 
     10000         22        152 
    100000         33        222 
     1e+06         78        194 
     1e+07        109        162 
     1e+08        137         78 
     1e+09        177         27 
     1e+10        168          2 
     1e+11        146          1 
     1e+12         68         -1 
     1e+13         27         -1 
     1e+14         12         -1 
     1e+15         -1         -1 


==> plot_data/qaoa_hist_p_n200.txt <==
      1000          3 
     10000          5 
    100000         12 
     1e+06         23 
     1e+07         48 
     1e+08         72 
     1e+09        111 
     1e+10        128 
     1e+11        150 
     1e+12        156 
     1e+13        130 
     1e+14         79 
     1e+15         47 
     1e+16         24 
     1e+17         11 
     1e+18          1 
     1e+19         -1 


==> plot_data/qaoa_hist_p_n50.txt <==
     0.001      -1        -1          1         -1 
      0.01       1         1         -1          3 
       0.1      -1        -1          3         16 
         1       1         5          8         64 
        10       4        14         39        136 
       100       8        15         88        254 
      1000      27        60        164        322 
     10000      47       111        228        171 
    100000      58       181        252         33 
     1e+06     106       213        147          1 
     1e+07     156       237         62         -1 
     1e+08     202       125          8         -1 
     1e+09     217        35         -1         -1 
     1e+10     136         3         -1         -1 
     1e+11      37        -1         -1         -1 
     1e+12      -1        -1         -1         -1

